Synchronized Audio-Visual Frames with Fractional Positional Encoding for Transformers in Video-to-Text Translation

Video-to-Text (VTT) is the task of automatically generating descriptions for short audio-visual video clips, which can support visually impaired people to understand scenes of a YouTube video for instance. Transformer architectures have shown great performance in both machine translation and image captioning, lacking a straightforward and reproducible application for VTT. However, there is no comprehensive study on different strategies and advice for video description generation including exploiting the accompanying audio with fully self-attentive networks. Thus, we explore promising approaches from image captioning and video processing and apply them to VTT by developing a straightforward Transformer architecture. Additionally, we present a novel way of synchronizing audio and video features in Transformers which we call Fractional Positional Encoding (FPE). We run multiple experiments on the VATEX dataset to determine a configuration applicable to unseen datasets that helps describe short video clips in natural language and improved the CIDEr and BLEU-4 scores by 37.13 and 12.83 points compared to a vanilla Transformer network and achieve state-of-the-art results on the MSR-VTT and MSVD datasets. Also, FPE helps increase the CIDEr score by a relative factor of 8.6%.

==> generated_caps/wacv_sample_video_VATEX_val_19zOVnkSOeM_000000_000010_caps.txt <==
\textbf{baseline:} a group of people are playing basketball in a gym\newline
\textbf{memvec:} a group of people are playing a game involving a ball\newline
\textbf{i3d-baseline:} a crowd of people are cheering and clapping their hands\newline
\textbf{i3d-memvec:} a group of people are playing a game of football\newline
\textbf{i3d-wp:} a group of people are playing football in a stadium .\newline
\textbf{i3d-wp-audio:} a group of people are watching a sports game .\newline
\textbf{i3d-audio:} a group of people are watching a game on a football field\newline
\textbf{i3d-bert:} a group of people are playing a game of football .\newline
\textbf{i3d-bert-audio:} a group of people are playing football and running around .\newline
\textbf{i3d-bert-audio-sgdr:} a group of people are playing a game in the field .\newline
\textbf{i3d-bert-audio-sgdr-FPE:} a group of people are watching a football game and then a man is shown dancing .\newline
\textbf{SCST-Cider-B4:} a group of people are playing a game on a football field .\newline
\textbf{SCST-Cider-B4-FPE:} a group of people are playing a game of football on a field .\newline

==> generated_caps/wacv_sample_video_VATEX_val_1Jz8JZFuVLk_000014_000024_caps.txt <==
\textbf{baseline:} a young boy is getting his hair cut by a woman\newline
\textbf{memvec:} a group of people are picking apples from the orchard\newline
\textbf{i3d-baseline:} a seal swims in the water and then a zoo\newline
\textbf{i3d-memvec:} a group of people are riding an elephant through a river\newline
\textbf{i3d-wp:} a group of people are riding elephants through a river .\newline
\textbf{i3d-wp-audio:} a group of people are riding on elephants in a river .\newline
\textbf{i3d-audio:} a group of people are riding on the back of the elephant\newline
\textbf{i3d-bert:} a man and woman are riding an elephant in the jungle .\newline
\textbf{i3d-bert-audio:} a group of people are riding elephants through a river .\newline
\textbf{i3d-bert-audio-sgdr:} a group of people are riding elephants through a river .\newline
\textbf{i3d-bert-audio-sgdr-FPE:} two people are riding an elephant through a river .\newline
\textbf{SCST-Cider-B4:} a man and a group of people are riding on top of elephants .\newline
\textbf{SCST-Cider-B4-FPE:} a group of people are riding on the back of elephants in a river .\newline

==> generated_caps/wacv_sample_video_VATEX_val_1nihsi5qNJA_000074_000084_caps.txt <==
\textbf{baseline:} a man is talking about a pair of sunglasses and then a man are shown working on a bicycle\newline
\textbf{memvec:} a man is sitting at a table and playing with a baby\newline
\textbf{i3d-baseline:} a woman is taking off her glasses and adjusting them\newline
\textbf{i3d-memvec:} a man is brushing his hair with a brush and talking about it\newline
\textbf{i3d-wp:} a boy is sitting down and getting his hair brushed .\newline
\textbf{i3d-wp-audio:} a man is fixing his glasses and straightening them out .\newline
\textbf{i3d-audio:} a young man is brushing his hair with a brush\newline
\textbf{i3d-bert:} a boy is showing off his new hair and then he starts to brush .\newline
\textbf{i3d-bert-audio:} a man is having his hair cut by another person\newline
\textbf{i3d-bert-audio-sgdr:} a young man is sitting in a chair and getting his hair cut .\newline
\textbf{i3d-bert-audio-sgdr-FPE:} a man is wearing a pair of glasses and is fixing them .\newline
\textbf{SCST-Cider-B4:} a young man is sitting in a man is playing with a pair of glasses .\newline
\textbf{SCST-Cider-B4-FPE:} a young man is sitting in a chair and is playing with his glasses .\newline

==> generated_caps/wacv_sample_video_VATEX_val_8SZHEgS1d50_000020_000030_caps.txt <==
\textbf{baseline:} a man is walking in the snow and then a man start to ice skating\newline
\textbf{memvec:} a man is skiing down a hill and then he turns around and walks away\newline
\textbf{i3d-baseline:} a group of people are walking through the snow\newline
\textbf{i3d-memvec:} a group of people are skiing in the snow\newline
\textbf{i3d-wp:} a woman is walking down a snowy hill with a man .\newline
\textbf{i3d-wp-audio:} a man is walking in the snow and then falls down .\newline
\textbf{i3d-audio:} a person is walking through the snow and the person filming is skiing\newline
\textbf{i3d-bert:} a man is walking through the snow with a hat on .\newline
\textbf{i3d-bert-audio:} a man is walking through the snow with skis\newline
\textbf{i3d-bert-audio-sgdr:} a man is skiing down a snowy hill and he is laughing .\newline
\textbf{i3d-bert-audio-sgdr-FPE:} a man and a woman are cross country skiing in the snow .\newline
\textbf{SCST-Cider-B4:} a man and a person is cross country skiing in the snow .\newline
\textbf{SCST-Cider-B4-FPE:} a man is cross country skiing in the snow .\newline

==> generated_caps/wacv_sample_video_VATEX_val_Dbzm5Gl6gWA_000017_000027_caps.txt <==
\textbf{baseline:} a man is driving a tractor and then a man is shown\newline
\textbf{memvec:} a man is using a riding lawn mower to cut the grass\newline
\textbf{i3d-baseline:} a man is mowing the lawn with a riding lawn mower\newline
\textbf{i3d-memvec:} a man drives a tractor through a field of grass\newline
\textbf{i3d-wp:} a man is mowing the lawn with a toy mower .\newline
\textbf{i3d-wp-audio:} a man is riding a lawnmower and mowing the grass .\newline
\textbf{i3d-audio:} a man is mowing a lawn with a child\newline
\textbf{i3d-bert:} a man is driving a tractor and a dog is speaking in the background .\newline
\textbf{i3d-bert-audio:} a man is mowing the lawn mower and the lawn is cutting\newline
\textbf{i3d-bert-audio-sgdr:} a man is mowing the lawnmower and then he turns the lawn .\newline
\textbf{i3d-bert-audio-sgdr-FPE:} a man is riding a riding lawn mower and mowing the grass .\newline
\textbf{SCST-Cider-B4:} a man and a man is using a lawn mower to cut the grass .\newline
\textbf{SCST-Cider-B4-FPE:} a man is using a riding lawn mower to cut the grass .\newline

==> generated_caps/wacv_sample_video_VATEX_val_HzO-QXUsHb4_000083_000093_caps.txt <==
\textbf{baseline:} a person is riding a bobsled down a track\newline
\textbf{memvec:} a man is pushing a bobsled down a hill\newline
\textbf{i3d-baseline:} a man is pushing a bobsled down a hill while a woman is talking\newline
\textbf{i3d-memvec:} a group of people are playing in the snow and they are talking\newline
\textbf{i3d-wp:} a man is pushing a bobsled down a track .\newline
\textbf{i3d-wp-audio:} a man is playing in the snow and a snow covered yard .\newline
\textbf{i3d-audio:} a man is riding a sled down a hill\newline
\textbf{i3d-bert:} a man wearing a helmet is riding a bob sled .\newline
\textbf{i3d-bert-audio:} a bobsled team is going down a track .\newline
\textbf{i3d-bert-audio-sgdr:} a group of people are cheering on a bobsled team .\newline
\textbf{i3d-bert-audio-sgdr-FPE:} a bobsled team is going down a track and the crowd cheers .\newline
\textbf{SCST-Cider-B4:} a group of people are riding on a bobsled down a track .\newline
\textbf{SCST-Cider-B4-FPE:} a group of people are pushing a bobsled down a track .\newline

==> generated_caps/wacv_sample_video_VATEX_val_MrbYSJETFbA_000002_000012_caps.txt <==
\textbf{baseline:} a young boy is playing with a ball and a girl are playing\newline
\textbf{memvec:} a man is riding a scooter and then he falls off the ground\newline
\textbf{i3d-baseline:} a boy is riding a scooter down the driveway\newline
\textbf{i3d-memvec:} a young boy rides a scooter down a road and then into a curb\newline
\textbf{i3d-wp:} a little boy is riding a scooter down a driveway .\newline
\textbf{i3d-wp-audio:} a boy is riding a scooter down the street .\newline
\textbf{i3d-audio:} a young boy is riding a scooter down a driveway\newline
\textbf{i3d-bert:} a boy is riding a scooter on the street .\newline
\textbf{i3d-bert-audio:} a young boy is riding a scooter down a driveway .\newline
\textbf{i3d-bert-audio-sgdr:} a young boy is riding a scooter down a driveway .\newline
\textbf{i3d-bert-audio-sgdr-FPE:} a young boy is riding a scooter down a driveway .\newline
\textbf{SCST-Cider-B4:} a man and a little boy is riding a scooter down the street .\newline
\textbf{SCST-Cider-B4-FPE:} a young boy is riding a scooter down the street .\newline

==> generated_caps/wacv_sample_video_VATEX_val_QgFNh6Bx0Xs_000047_000057_caps.txt <==
\textbf{baseline:} a man is riding a horse and a cow\newline
\textbf{memvec:} a man riding a horse and then chasing it\newline
\textbf{i3d-baseline:} a man on a horse ropes it and then runs to the horse\newline
\textbf{i3d-memvec:} a man on a horse chases a calf and then ropes it\newline
\textbf{i3d-wp:} a man is riding a horse and trying to rope a calf .\newline
\textbf{i3d-wp-audio:} a cowboy is roping a calf roping contest .\newline
\textbf{i3d-audio:} a man is riding a horse and is chasing a calf\newline
\textbf{i3d-bert:} a man is riding a horse and chasing him .\newline
\textbf{i3d-bert-audio:} a man on a horse is trying to catch it .\newline
\textbf{i3d-bert-audio-sgdr:} a man on a horse chases after it and then jumps off .\newline
\textbf{i3d-bert-audio-sgdr-FPE:} a man on a horse lassos a calf and then ties it up .\newline
\textbf{SCST-Cider-B4:} a man and a group of people are riding a horse and lasso a calf .\newline
\textbf{SCST-Cider-B4-FPE:} a man is riding a horse and lassos a calf in a rodeo .\newline

==> generated_caps/wacv_sample_video_VATEX_val_RDGdxlqpNKk_000029_000039_caps.txt <==
\textbf{baseline:} a person is writing on a piece of paper with a black marker\newline
\textbf{memvec:} a person is writing on a piece of paper and explaining how to do it\newline
\textbf{i3d-baseline:} a person is writing the alphabet on paper\newline
\textbf{i3d-memvec:} a person is writing on a piece of paper with a pen\newline
\textbf{i3d-wp:} a person is writing on a piece of paper with a marker .\newline
\textbf{i3d-wp-audio:} a person is writing the word " i love my friends " .\newline
\textbf{i3d-audio:} a person is writing on a piece of paper with a marker\newline
\textbf{i3d-bert:} a person is writing on a piece of paper with a marker .\newline
\textbf{i3d-bert-audio:} a person is writing the word " good job " .\newline
\textbf{i3d-bert-audio-sgdr:} a person is writing in calligraphy with a pen .\newline
\textbf{i3d-bert-audio-sgdr-FPE:} a person is writing in calligraphy on a piece of paper .\newline
\textbf{SCST-Cider-B4:} a person is writing calligraphy on a piece of paper .\newline
\textbf{SCST-Cider-B4-FPE:} a person is writing calligraphy on a piece of paper .\newline

==> generated_caps/wacv_sample_video_VATEX_val_Z03ZQ_h59Pk_000015_000025_caps.txt <==
\textbf{baseline:} a group of young men are playing basketball\newline
\textbf{memvec:} a group of men are playing a game of dodge ball\newline
\textbf{i3d-baseline:} a group of kids are playing with hula hoops\newline
\textbf{i3d-memvec:} a group of kids are playing with a hula hoop\newline
\textbf{i3d-wp:} a group of kids are playing with hula hoops .\newline
\textbf{i3d-wp-audio:} a group of kids are hula hooping in a gym .\newline
\textbf{i3d-audio:} a group of girls are playing with hula hoops\newline
\textbf{i3d-bert:} a group of kids are hula hooping in a gym .\newline
\textbf{i3d-bert-audio:} a group of kids are hula hooping in a competition .\newline
\textbf{i3d-bert-audio-sgdr:} a group of kids are playing with a hula hoop .\newline
\textbf{i3d-bert-audio-sgdr-FPE:} a group of kids are hula hooping in a competition .\newline
\textbf{SCST-Cider-B4:} a group of kids are playing with hula hoops in a room .\newline
\textbf{SCST-Cider-B4-FPE:} a group of children are playing with hula hoops in a gym .\newline

==> generated_caps/wacv_sample_video_VATEX_val_Zdj9dPccQWQ_000000_000010_caps.txt <==
\textbf{baseline:} a man is climbing a tree and then a man are shown\newline
\textbf{memvec:} a man is using a chainsaw to cut off of a tree\newline
\textbf{i3d-baseline:} a man is climbing a tree with a chainsaw\newline
\textbf{i3d-memvec:} a man is climbing a tree and talking about it\newline
\textbf{i3d-wp:} a man is holding a branch and then he starts to cut down a tree .\newline
\textbf{i3d-wp-audio:} a man is climbing a tree and talking to a woman .\newline
\textbf{i3d-audio:} a man is talking while he is climbing a tree\newline
\textbf{i3d-bert:} a man is climbing down a tree .\newline
\textbf{i3d-bert-audio:} a man is climbing a tree while talking to him .\newline
\textbf{i3d-bert-audio-sgdr:} a man is climbing a tree and talking to a woman .\newline
\textbf{i3d-bert-audio-sgdr-FPE:} a man is climbing a tree while a man is talking to him .\newline
\textbf{SCST-Cider-B4:} a man and a young boy is climbing a tree .\newline
\textbf{SCST-Cider-B4-FPE:} a young boy is climbing up a tree in a tree .\newline

==> generated_caps/wacv_sample_video_VATEX_val_d6fdMPKYVK0_000285_000295_caps.txt <==
\textbf{baseline:} a person is making a pizza and then a sandwich\newline
\textbf{memvec:} a person is demonstrating how to make a sandwich\newline
\textbf{i3d-baseline:} a man is showing how to make sausages\newline
\textbf{i3d-memvec:} a man is demonstrating how to cut open a shell\newline
\textbf{i3d-wp:} a man is demonstrating how to make a sandwich .\newline
\textbf{i3d-wp-audio:} a woman is talking about how to cut open a piece of meat .\newline
\textbf{i3d-audio:} a woman is demonstrating how to make a sandwich\newline
\textbf{i3d-bert:} a person is demonstrating how to properly open an oyster .\newline
\textbf{i3d-bert-audio:} a woman is demonstrating how to cut a chicken .\newline
\textbf{i3d-bert-audio-sgdr:} a woman is demonstrating how to cook a cooking technique .\newline
\textbf{i3d-bert-audio-sgdr-FPE:} a woman is demonstrating how to make a sandwich with a knife .\newline
\textbf{SCST-Cider-B4:} a woman is demonstrating how to make a sandwich .\newline
\textbf{SCST-Cider-B4-FPE:} a woman is demonstrating how to make a sandwich in a kitchen .\newline

==> generated_caps/wacv_sample_video_VATEX_val_e_czw-liH8g_000010_000020_caps.txt <==
\textbf{baseline:} a man is walking across a canyon while holding a pole\newline
\textbf{memvec:} a man is walking on a tight rope and then he walks on the tightrope\newline
\textbf{i3d-baseline:} a man is using a pole to balance him on a tight rope\newline
\textbf{i3d-memvec:} a man is on a rock and he is fishing\newline
\textbf{i3d-wp:} a man is walking on a rope and doing tricks .\newline
\textbf{i3d-wp-audio:} a man is standing on a tight rope and he is holding a fishing pole .\newline
\textbf{i3d-audio:} a man is walking on a tight rope and then he is walking\newline
\textbf{i3d-bert:} a man is doing a show on a tightrope .\newline
\textbf{i3d-bert-audio:} a man is on a stage and holding a long pole .\newline
\textbf{i3d-bert-audio-sgdr:} a man is fishing and is using a fishing pole .\newline
\textbf{i3d-bert-audio-sgdr-FPE:} a man is standing on a beach and he is balancing on a rope .\newline
\textbf{SCST-Cider-B4:} a man and a man is fishing on a fishing line .\newline
\textbf{SCST-Cider-B4-FPE:} a man is walking on a tight rope and throws a fishing line .\newline

==> generated_caps/wacv_sample_video_VATEX_val_jjwC-Y-97Hs_000215_000225_caps.txt <==
\textbf{baseline:} a man is playing a wooden instrument and a drum\newline
\textbf{memvec:} a man is sitting in a chair playing a guitar\newline
\textbf{i3d-baseline:} a group of kids are sitting on the ground and they are doing it\newline
\textbf{i3d-memvec:} a group of men and women are playing a game of rock paper scissors\newline
\textbf{i3d-wp:} a group of people are sitting around a table and are working with sticks .\newline
\textbf{i3d-wp-audio:} a woman is showing a group of kids how to plant a tree .\newline
\textbf{i3d-audio:} a woman is talking about a group of people are doing a puzzle\newline
\textbf{i3d-bert:} a group of people are working together to plant a tree .\newline
\textbf{i3d-bert-audio:} a group of people are sitting around a table and then they are doing some work\newline
\textbf{i3d-bert-audio-sgdr:} a group of people are sitting on the floor and they are doing something .\newline
\textbf{i3d-bert-audio-sgdr-FPE:} a group of people are sitting around a table and are weaving baskets .\newline
\textbf{SCST-Cider-B4:} a group of people are sitting at a table and playing a game of wood .\newline
\textbf{SCST-Cider-B4-FPE:} a group of people are sitting at a table and playing a game of water .\newline

==> generated_caps/wacv_sample_video_VATEX_val_lpEa5Qd5utg_000100_000110_caps.txt <==
\textbf{baseline:} a woman is putting a contact lens in her eye\newline
\textbf{memvec:} a woman is demonstrating how to apply eye contacts\newline
\textbf{i3d-baseline:} a woman is demonstrating how to put in a contact lens\newline
\textbf{i3d-memvec:} a woman is putting in a contact lens on her eye\newline
\textbf{i3d-wp:} a woman is showing how to put in a contact lens .\newline
\textbf{i3d-wp-audio:} a girl is getting contact lenses put into her eye .\newline
\textbf{i3d-audio:} a woman is putting in her eye while she is putting in her eye\newline
\textbf{i3d-bert:} a woman is demonstrating how to put in a contact lense .\newline
\textbf{i3d-bert-audio:} a girl is putting a contact in her eye .\newline
\textbf{i3d-bert-audio-sgdr:} a girl is trying to put in a contact lens .\newline
\textbf{i3d-bert-audio-sgdr-FPE:} a girl is putting a contact lens into her eye .\newline
\textbf{SCST-Cider-B4:} a young woman is demonstrating how to put a contact lens in her eye .\newline
\textbf{SCST-Cider-B4-FPE:} a young girl is demonstrating how to put a contact lens in her eye .\newline

==> generated_caps/wacv_sample_video_VATEX_val_lsuyMZWr_Nw_000042_000052_caps.txt <==
\textbf{baseline:} a young girl is doing gymnastic moves in a gym\newline
\textbf{memvec:} two people are fencing in a gym and one is sparring\newline
\textbf{i3d-baseline:} two people are fencing in a competition\newline
\textbf{i3d-memvec:} two people are competing in a gym with a fencing competition\newline
\textbf{i3d-wp:} two people are fencing each other in a gym .\newline
\textbf{i3d-wp-audio:} two people are fencing in a competition .\newline
\textbf{i3d-audio:} two people in fencing gear are fencing with swords\newline
\textbf{i3d-bert:} two people are fencing with swords in a fencing match .\newline
\textbf{i3d-bert-audio:} two people are fencing in a gym .\newline
\textbf{i3d-bert-audio-sgdr:} two people are fencing in a gym .\newline
\textbf{i3d-bert-audio-sgdr-FPE:} two people are fencing in a gym while a man is talking .\newline
\textbf{SCST-Cider-B4:} two people are practicing a martial arts moves in a gym .\newline
\textbf{SCST-Cider-B4-FPE:} a group of people are fencing in a gym .\newline

==> generated_caps/wacv_sample_video_VATEX_val_nxc1S6lgaDk_000005_000015_caps.txt <==
\textbf{baseline:} a man is using a wrench to work on a car\newline
\textbf{memvec:} a man is driving a car and talking about it\newline
\textbf{i3d-baseline:} a man is using a tool to work on a car\newline
\textbf{i3d-memvec:} a man is using a tool to work on a car\newline
\textbf{i3d-wp:} a man is working on a vehicle and explaining what he is doing .\newline
\textbf{i3d-wp-audio:} a man is using a tool to change the car .\newline
\textbf{i3d-audio:} a man is using a tool to work on a car\newline
\textbf{i3d-bert:} a man is working on a vehicle and then the car is shown .\newline
\textbf{i3d-bert-audio:} a man is shown welding a car and then a person is shown working on the vehicle .\newline
\textbf{i3d-bert-audio-sgdr:} a man is using a welding tool to work on a car .\newline
\textbf{i3d-bert-audio-sgdr-FPE:} a man is using a welding tool to work on a car .\newline
\textbf{SCST-Cider-B4:} a man and a man is working on a tire on a car .\newline
\textbf{SCST-Cider-B4-FPE:} a man is using a welding tool to weld a car .\newline

==> generated_caps/wacv_sample_video_VATEX_val_qUUxvovZvxw_000000_000010_caps.txt <==
\textbf{baseline:} a person is using a tool to work on a piece of metal\newline
\textbf{memvec:} a man is using a machine to repair a piece of metal\newline
\textbf{i3d-baseline:} a woman is sitting in a chair and playing a musical instrument\newline
\textbf{i3d-memvec:} a person is using a spinning wheel to make a piece of wood\newline
\textbf{i3d-wp:} a person is using a small tool to weave a piece of fabric .\newline
\textbf{i3d-wp-audio:} a man is using a tool to cut a piece of wood .\newline
\textbf{i3d-audio:} a person is playing a song on a large wooden harp\newline
\textbf{i3d-bert:} a woman is sitting down and making a tapestry with a tool .\newline
\textbf{i3d-bert-audio:} a man is sitting down and playing a string instrument .\newline
\textbf{i3d-bert-audio-sgdr:} a person is playing a string instrument in a room .\newline
\textbf{i3d-bert-audio-sgdr-FPE:} a woman is sitting down and playing a stringed instrument .\newline
\textbf{SCST-Cider-B4:} a man is sitting in a man is playing a stringed instrument .\newline
\textbf{SCST-Cider-B4-FPE:} a woman is using a loom to make a piece of string .\newline

==> generated_caps/wacv_sample_video_VATEX_val_x7EIJEzNGlQ_000004_000014_caps.txt <==
\textbf{baseline:} a news reporter is talking about the boston marathon\newline
\textbf{memvec:} a woman is talking about a <unk> and then a man is shown shown shown shown\newline
\textbf{i3d-baseline:} a woman is talking about a man who is being <unk>\newline
\textbf{i3d-memvec:} a news anchor is talking about a bombing suspect of the <unk>\newline
\textbf{i3d-wp:} a man is talking about the weather and then a man is shown doing a news report .\newline
\textbf{i3d-wp-audio:} a newswoman is reporting on the aftermath of a news story .\newline
\textbf{i3d-audio:} a woman is talking about a news segment that is <unk>\newline
\textbf{i3d-bert:} a news reporter is reporting on a news broadcast .\newline
\textbf{i3d-bert-audio:} a newswoman is talking about a crime in the news .\newline
\textbf{i3d-bert-audio-sgdr:} a news anchor is reporting on the news .\newline
\textbf{i3d-bert-audio-sgdr-FPE:} a woman news reporter is reporting on the news and then a news anchor is shown .\newline
\textbf{SCST-Cider-B4:} a man and a woman is talking to a woman in a news .\newline
\textbf{SCST-Cider-B4-FPE:} a woman is giving a news report in front of a news anchor .\newline
